Studying [CII] Emission in Low-mass Galaxies at z ~ 7

We report on a $\rm{[CII]}_{158\mu\rm{m}}$ search using the Atacama Large Millimeter/submillimeter Array (ALMA) on three lensed, confirmed {\lya} emitting galaxies at $z \sim 7$. Our targets are ultra-violet (UV) faint systems with stellar masses on the order of $M_{*} \sim 10^{9} M_{\odot}$. We detect a single [CII] line emission ($4\sigma$) from the brightest ($L \sim 2.4 \times 10^{10}L_{\odot}$) galaxy in our sample, MACS0454-1251. We determine a systemic redshift ($z_{\rm{[CII]}} = 6.3151 \pm 0.0005$) for MACS0454-1251 and measure a {\lya} velocity offset of $\Delta v \approx 300 \pm 70 \rm{km\,s}^{-1}$. The remaining two galaxies we detect no {\ct} but provide $3 \sigma$ upper limits on their {\ct} line luminosities which we use to investigate the $L_{\textrm{[CII]}} - \rm{SFR}$ relation. Overall our single {\ct} detection shows agreement with the relation for dwarf and local starburst galaxies. Our [CII] deficient galaxies could potentially be exhibiting low metallicities ($Z<Z_{\odot}$). Another possible explanation for weaker [CII] emission could be strong feedback from star formation disrupting molecular clouds. We do not detect continuum emission in any of the sources, placing upper limits on their dust masses. Assuming a single dust temperature of $T_{d}=35 \rm{K}$ dust masses ($M_{\rm{dust}}$) range from $< 4.8 \times 10^{7} M_{\odot} $ to $2.3 \times 10^{8} M_{\odot}$. Collectively, our results suggest faint reionization era sources could be metal poor and/or could have strong feedback suppressing [CII] emission.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
